Heterogeneity Aware Deep Embedding for Mobile Periocular Recognition

Mobile biometric approaches provide the convenience of secure authentication with an omnipresent technology. However, this brings an additional challenge of recognizing biometric patterns in unconstrained environment including variations in mobile camera sensors, illumination conditions, and capture distance. To address the heterogeneous challenge, this research presents a novel heterogeneity aware loss function within a deep learning framework. The effectiveness of the proposed loss function is evaluated for periocular biometrics using the CSIP, IMP and VISOB mobile periocular databases. The results show that the proposed algorithm yields state-of-the-art results in a heterogeneous environment and improves generalizability for cross-database experiments.

==> README.txt <==

To make a sample BTAS 2018 paper, copy the contents of this directory
somewhere, and type

 latex submission_btas2018_template

or 

 pdflatex submission_btas2018_template

To build your submission, copy submission_btas2018_template.tex to a new file with 
a more appropriate name, e.g. btas2018_my_paper.tex, and proceed. 



